Drawing Order Diagrams Through Two-Dimension Extension

Order diagrams are an important tool to visualize the complex structure of ordered sets. Favorable drawings of order diagrams, i.e., easily readable for humans, are hard to come by, even for small ordered sets. Many attempts were made to transfer classical graph drawing approaches to order diagrams. Although these methods produce satisfying results for some ordered sets, they unfortunately perform poorly in general. In this work we present the novel algorithm DimDraw to draw order diagrams. This algorithm is based on a relation between the dimension of an ordered set and the bipartiteness of a corresponding graph.

==> bool2.tikz <==
\begin{tikzpicture}
\draw (0,-0)--(1,-3);
\draw (0,-0)--(-1,-3);
\draw (1,-3)--(0,-6);
\draw (-1,-3)--(0,-6);
\draw (0,-0) node () {};
\draw (1,-3) node () {};
\draw (-1,-3) node () {};
\draw (0,-6) node () {};
\end{tikzpicture}

